Simplifications to Guide Monte Carlo Tree Search in Combinatorial Games

We examine a type of modified Monte Carlo Tree Search (MCTS) for strategising in combinatorial games. The modifications are derived by analysing simplified strategies and simplified versions of the underlying game and then using the results to construct an ensemble-type strategy. We present some instances where relative algorithm performance can be predicted from the results in the simplifications, making the approach useful as a heuristic for developing strategies in highly complex games, especially when simulation-type strategies and comparative analyses are largely intractable.

==> c_mctsgd.csv <==
3,57.6,56.77,58.835,57.045,56.975,57.02,57.65,56.9,56.88,57.48,57.595,57.565,58.135,58.095,56.735,58.58,57.36,58.48,59.75,59.83,59.365,59.31,58.265,58.145,58.52
5,42.535,43.3,44.165,41.735,42.81,43.285,42.735,42.585,42.43,42.57,42.915,42.795,41.675,43.235,41.355,42.515,40.8,44.3,46.385,46.345,45.665,45.3,43.175,40.91,42.47
7,32.59,33.575,34.815,31.18,33.105,32.545,31.725,32.06,33.09,32.195,32.485,32.63,31.79,33.945,29.615,32.34,29.395,35.01,37.88,38.48,36.835,36.905,34.37,30.455,32.22
9,24.275,26.06,28.88,23.86,24.725,25.475,24.555,25.115,25.92,24.995,25.04,25.305,24.605,26.375,22.19,23.92,20.95,28.265,32.165,32.66,31.98,31.7,28.03,23.075,25.95
11,18.485,20.45,23.415,19.17,19.545,18.965,18.605,18.445,21,18.8,18.67,18.67,19.725,20.115,15.78,17.855,14.655,23.68,27.75,27.67,26.59,26.615,22.94,16.33,20.325


==> growing_grid_path.csv <==
4,0.36,0.1,0.21,0.28,0.25,0.18,0.21,0.28,0.14,0.26,0.32,0.22,0.26,0.16,0.21,0.27,0.29,0.26,0.19,0.26,0.11,0.3,0.3,0.35,0.2,0.34,0.19,0.17,0.24
5,2.29,3.05,3.2,0.67,2.91,3.76,2.76,2.62,3.16,0.72,2.67,2.78,0.77,3.15,4.34,1.54,2.84,1.98,2.76,1.6,3.29,1.32,1.24,0.97,1.24,1.07,2.85,1.78,0.54
6,24.85,9.51,15.16,6.18,22.24,20.14,22.32,23.96,11.94,10.61,24.7,23.61,6.38,9.01,12.06,16.37,22.89,24.54,21.98,25.72,17.39,30.87,29.5,31.98,27.96,27.36,16.1,21.79,5.89
7,32.81,14.97,21.7,27.74,28.77,24.6,28.2,32,16.85,43.45,31.9,31.1,34.4,12.85,16.1,32.95,30.75,33.5,31.65,39,25.2,43.05,38.9,36.15,37.4,36.35,23,35.95,28.1
8,48.35,25.55,32.2,45.1,43.15,41.1,44.75,47.1,30.5,64.5,50.7,48.3,59.75,26.75,28.1,41.45,45.6,49.9,45.6,53.45,38.2,47.95,43.25,47.9,43.1,41.1,36.25,51.25,50.8
9,57.8,43.6,49.6,69.6,56.8,52.4,54.7,54.3,46.2,65.525,59.5,57,74.7,41.5,45.9,57.3,53.9,54,56.1,58.7,50.8,60,52.7,53.6,53.5,53.4,46.7,58.2,73.6


==> growing_path_grid.csv <==
3,98.14,97.37,97.04,99.27,97.95,97.31,97.79,97.78,97.12,98.59,97.8,98.05,99.19,96.97,97.34,97.97,97.6,97.84,97.49,97.98,97.59,98.1,98.06,97.9,97.77,97.73,97.75,97.58,99.22
4,88.8,85.17,85.71,92.03,87.38,85.76,87.22,87.86,84.55,90.95,88.41,88.23,92.11,84.94,83.94,89.57,87.6,88.61,87.29,88.9,87,88.63,88.63,88.33,88.32,88.23,86.67,87.65,92.09
5,55.16,40.67,46.14,71.18,52.59,51.01,53.87,55.09,41.1,67,54.59,55.17,71.11,40.23,41.51,53.37,54.25,56.92,54.78,58.39,49.94,55.93,53.7,58.82,52.43,52.98,47.51,56.16,70.17
6,37.54,18.43,26.68,30.15,33.19,30.69,34.23,37.39,20.52,46.05,37.35,36.34,27.16,18.22,20.26,33.7,35.5,39.97,34.9,43.23,30.18,48.59,45.13,43.4,43.64,43.23,28.82,38.83,22.83
7,23.63,9.71,14.25,5.77,22.62,19.88,22.85,24.43,11.51,11.1,22.96,23.55,6.06,8.8,11.7,16.16,22.1,24.31,21.83,26.01,17.78,31.39,30.24,30.85,27.21,27.79,16.63,21.38,5.54
8,6.45,4.62,7.77,1.9,9.29,9.86,8.94,7.27,6.03,1.77,6.54,6.59,1.91,3.94,6.46,4.64,9.82,5.11,7.15,4.53,8.13,4.26,6.26,6.4,5.29,5.01,7.71,3.61,2.06


==> growing_path_rand_15_point_2.csv <==
3,65.1,62.52,65.31,64.86,64.17,64.63,65.28,65.05,63.11,65.62,64.99,64.34,65.17,62.35,63.55,66.77,63.97,65.95,65.7,64.28,65.77,64.66,65.21,65.37,63.99,64.47,65.79,64.04,65.72
4,31.58,32.6,32.07,32.46,33.04,32.21,32.11,32.19,32.81,32.21,31.42,32.22,33.1,33.43,33.29,32.57,32.05,31.71,33.63,32.31,32.81,31.31,31.5,31.89,31.9,32.21,31.58,32.22,34.4
5,10.08,10.25,10.41,9.88,9.68,9.61,9.37,9.94,9.93,9.8,9.95,9.35,10.84,10.09,10.57,11,9.36,10.27,10.2,9.05,9.29,9.39,10.32,10.4,9.93,9.63,10.19,9.9,10.86
6,1.6,1.74,1.62,1.92,1.93,1.68,1.57,1.77,2.03,1.91,2.18,1.83,1.85,1.81,1.84,1.91,1.76,1.71,1.93,1.77,1.64,1.69,1.86,1.74,1.88,1.74,1.98,1.73,1.85


==> growing_path_rand_15_point_2_rel.csv <==
3,0.974988767,0.93634866,0.978133892,0.971394339,0.961060356,0.967949678,0.977684589,0.974239928,0.945184963,0.982776696,0.973341321,0.96360641,0.976037142,0.933802606,0.951774749,1,0.958064999,0.987719035,0.983974839,0.962707803,0.985023214,0.968398982,0.976636214,0.9790325,0.958364535,0.965553392,0.98532275,0.959113374,0.984274375
4,0.918023256,0.947674419,0.932267442,0.943604651,0.960465116,0.936337209,0.933430233,0.935755814,0.95377907,0.936337209,0.913372093,0.936627907,0.962209302,0.971802326,0.967732558,0.946802326,0.931686047,0.921802326,0.977616279,0.939244186,0.95377907,0.910174419,0.915697674,0.927034884,0.927325581,0.936337209,0.918023256,0.936627907,1
5,0.916363636,0.931818182,0.946363636,0.898181818,0.88,0.873636364,0.851818182,0.903636364,0.902727273,0.890909091,0.904545455,0.85,0.985454545,0.917272727,0.960909091,1,0.850909091,0.933636364,0.927272727,0.822727273,0.844545455,0.853636364,0.938181818,0.945454545,0.902727273,0.875454545,0.926363636,0.9,0.987272727
6,0.733944954,0.798165138,0.743119266,0.880733945,0.885321101,0.770642202,0.720183486,0.811926606,0.931192661,0.876146789,1,0.839449541,0.848623853,0.830275229,0.844036697,0.876146789,0.80733945,0.78440367,0.885321101,0.811926606,0.752293578,0.775229358,0.853211009,0.798165138,0.862385321,0.798165138,0.908256881,0.793577982,0.848623853


==> growing_rand_12_dom.csv <==
0.2,22.46,22.88,21.82,23.4,22.98,21.88,22.16,20.8,20.86,22.88,22.54,22.46,21.58,23.42,23.78,21.9,23.32,22.48,21.34,22.12,22.34,23.9,23.98,23.68,22.52,23.76,22.5,23.78,21.12
0.25,40.5,40.54,41.22,41.1,39.26,40.82,40.54,39.76,40.94,42.22,38.76,41.12,38.16,41.82,43.16,38.72,41.88,38.78,39.58,38.44,39.76,40.12,42.4,41.1,39.84,40.58,40.46,42.68,38.3
0.3,57.44,60.36,60.02,58.28,58.84,58.82,58.74,57.92,59.86,59.48,57.24,58.46,55.98,59.1,61,58.36,58.84,57.94,57.94,57.28,58.22,58.62,58.4,59.3,59.06,57.42,56.56,58.22,56.56
0.35,71.84,72.82,73.34,72.24,72.76,72.68,73.28,72.5,74.4,72.48,71.58,73.4,70.82,75.58,74.5,70.16,73.1,70.76,72.74,72.1,73,71.82,73.66,73.2,72.64,72.64,73.04,73.64,70.78
0.4,82.62,85.16,84.28,82.88,83.58,83.6,82.6,82.84,84.2,81.72,82.12,83.96,81.44,84.54,84.7,82.8,82.72,81.88,82.54,83.34,84.26,83.58,84.06,83.8,82.2,84.2,82.66,83.54,82.06
0.45,89.6,91.6,91.64,90.5,89.28,90.34,89.8,90.7,91.02,89.64,90.22,90.34,89.28,91.44,90.08,90.46,89.94,89.06,90.6,89.84,90.44,90.46,89.6,89.7,89.44,89.78,89.76,91.2,88.7
0.5,94.54,96.08,95.48,93.9,94.16,94.52,95.12,94.3,95.08,94.38,94.48,94.44,94.04,95.12,94.32,94.08,94.42,94.18,95.28,94.32,95.04,95.12,94.34,94.2,94.24,93.88,94.02,95.08,93.92


==> growing_rand_12_dom_rel.csv <==
0.2,0.936613845,0.95412844,0.909924937,0.975813178,0.958298582,0.912427023,0.92410342,0.867389491,0.869891576,0.95412844,0.939949958,0.936613845,0.899916597,0.976647206,0.991659716,0.913261051,0.972477064,0.937447873,0.889908257,0.922435363,0.931609675,0.996663887,1,0.987489575,0.93911593,0.990825688,0.938281902,0.991659716,0.880733945
0.25,0.93836886,0.939295644,0.955050973,0.952270621,0.909638554,0.945783133,0.939295644,0.921223355,0.948563485,0.978220575,0.898053753,0.952734013,0.884151993,0.968952734,1,0.897126969,0.97034291,0.898517146,0.917052827,0.890639481,0.921223355,0.929564411,0.982391103,0.952270621,0.923076923,0.940222428,0.937442076,0.988878591,0.887395737
0.3,0.941639344,0.989508197,0.983934426,0.955409836,0.964590164,0.964262295,0.96295082,0.949508197,0.981311475,0.975081967,0.938360656,0.958360656,0.917704918,0.968852459,1,0.956721311,0.964590164,0.949836066,0.949836066,0.939016393,0.95442623,0.960983607,0.957377049,0.972131148,0.968196721,0.941311475,0.927213115,0.95442623,0.927213115
0.35,0.95051601,0.963482403,0.97036253,0.955808415,0.962688542,0.961630061,0.969568669,0.959248478,0.984387404,0.958983858,0.947075946,0.971156391,0.937020376,1,0.985710505,0.928287907,0.967187087,0.936226515,0.962423922,0.953956073,0.965863985,0.950251389,0.974596454,0.968510188,0.96110082,0.96110082,0.966393226,0.974331834,0.936491135
0.4,0.970173791,1,0.98966651,0.973226867,0.981446689,0.981681541,0.969938938,0.972757163,0.988727102,0.959605449,0.964302489,0.985908877,0.95631752,0.992719587,0.994598403,0.972287459,0.971348051,0.961484265,0.969234382,0.978628464,0.989431658,0.981446689,0.987083138,0.984030061,0.965241898,0.988727102,0.970643495,0.980976984,0.963597933
0.45,0.977738979,0.999563509,1,0.987560017,0.974247054,0.985814055,0.979921432,0.989742471,0.993234395,0.978175469,0.984504583,0.985814055,0.974247054,0.997817547,0.982976866,0.987123527,0.981449149,0.971846355,0.988651244,0.980357922,0.986905282,0.987123527,0.977738979,0.978830205,0.975993016,0.979703186,0.979484941,0.995198603,0.96791794
0.5,0.98397169,1,0.993755204,0.977310575,0.980016653,0.98376353,0.990008326,0.981473772,0.989592007,0.982306411,0.983347211,0.982930891,0.978767694,0.990008326,0.981681932,0.979184013,0.982722731,0.980224813,0.991673605,0.981681932,0.989175687,0.990008326,0.981890092,0.980432973,0.980849292,0.977102415,0.978559534,0.989592007,0.977518734


==> growing_rollouts_flower_snark.csv <==
2,17.02,17.7,17.68,17.42,17.14,16.9,16.34,16.62,17.48,18.08,16.12,17.14,17.72,18.28,16.66,16.66,16.86,16.86,15.74,16.54,15.88,17.38,17.04,18.78,17.08,17.18,17.48,15.44,16.56
4,16.1,19.08,17.62,15.68,17.32,17.04,16.88,16.84,17.72,17.16,16.14,16.7,16.28,19.02,15.84,15.76,16.04,15.98,13,15.5,13.44,18.02,21.62,22.3,19.86,19.9,18.22,16.68,16.64
6,13,12.3,10.92,13.72,13.74,14.56,13.5,14.96,16.64,15.52,14.26,13.16,14.14,12.08,12.46,12.46,14.1,13.38,10.1,13.24,12.3,16.14,18.72,18.98,17.98,17.74,12.4,14.16,13.74
8,18.58,20.28,19.2,16.78,20.5,20.8,18.54,17.26,22.26,18.74,19.02,18.78,16.46,18.7,19.9,15.88,18.5,18.24,14.62,19.14,15.84,26.26,30.64,27.06,28.06,25.86,19.92,16.94,16.38
10,16.9,18.08,17,12.18,18.12,19.28,17.6,17.12,17.7,14.78,16.92,16.16,12.88,17.76,16.94,12.18,17.08,16.82,14.08,17.64,15.94,22.04,26.88,25.02,23.26,22.9,16.9,12.48,11.62
12,16.6,16.58,15.6,12.5,18.06,19.1,16.36,16.68,17.2,13.28,16.94,15.68,11.94,14.92,16.06,12.76,17.86,17.02,14.9,16.5,14.32,22.02,24.96,25.64,22.52,22.52,15.26,12.42,11.48
14,17.18,15.08,14.14,12.36,17.72,17.94,15.9,15.12,17.2,13.24,17.08,16.82,11.72,13.62,15.78,12.78,16.9,16.76,15.04,17.88,13.7,21.38,21.28,21.2,20.44,20,13.92,11.84,12.98
16,16.66,14.28,12.5,13.98,17.82,18.14,16.16,16.4,15.5,12.22,16.84,16.56,12.06,12.56,15.4,12.68,16.84,17.6,14.56,15.7,14.06,19.9,21.12,20.02,19.92,18.78,12.94,12.04,12.46
18,16.74,19.08,15.34,15.38,17.36,17.06,17.28,16.32,15.06,13.52,16.96,17.2,13.4,16.14,16.54,14.76,16.76,17.26,15.96,18.3,14.32,19.52,21,22.56,18.46,18.96,15.26,14.62,14.64
20,13.82,12,10.76,15.16,13.9,13.3,13.5,13.08,11.92,12.22,13.48,14.12,12.44,11.14,11.48,11.66,13.5,13.16,13.02,13.28,11.74,16.02,17.18,18.2,14.64,15.18,11.06,13.96,13.28


==> growing_strat.csv <==
0,22.035,9.435,10.86,37.88,15.9825,15.5925,20.0325,20.5425,6.76,33.485,22.22,22.3725,50.145,8.72,16.295,25.25,21.875,22.5125,22.5,22.21,21.84,21.59,20.28,20.9175,17.7875,17.645,10.125,33.055,40.9375
1,10.175,12.8475,11.83,12.285,8.9025,8.68,9.8,10.1825,12.645,11.97,10.25,10.405,12.47,13.2325,11.7025,7.07,9.525,10.905,9.8425,11.0475,6.1775,13.285,16.355,16.39,15.7625,15.4025,15.2025,10.3875,13.2325

